Quantifying Systematic Uncertainties in Experimental Physics: An Approximation Method

In the domain of physics experiments, data fitting is a pivotal technique for extracting insights from both experimental and simulated datasets. This article presents an approximation method designed to estimate the systematic errors prevalent in data analyses. By applying our method to the Nab experiment, we compare our findings with simulation-derived results, thereby confirming the concordance of our approach with established simulation outcomes. This corroboration highlights the versatility of our method as a good tool for validating simulation results across various experimental contexts.

==> figs/proton_efficiency_mid.txt <==
p0                        =  0.000562615   +/-   0.000939933
p1                        = -0.000599987   +/-   0.000167065


==> figs/scanning/1_2_d_adj.csv <==
-2.7833333333333385,10.416666666666664,-4.88333333333334,0.9166666666666643,-11.88333333333334,-9.983333333333334
-3.5833333333333357,8.516666666666666,-2.88333333333334,3.9166666666666643,-10.583333333333336,-2.88333333333334
-5.2833333333333385,-7.683333333333337,-10.483333333333334,-5.88333333333334,-0.0833333333333357,-10.88333333333334
-3.88333333333334,-6.7833333333333385,-10.083333333333336,-11.283333333333331,0.3166666666666629,-11.483333333333334
-8.983333333333334,-8.583333333333336,-4.083333333333336,-9.083333333333336,9.016666666666666,-8.583333333333336
-8.783333333333339,-6.483333333333334,-7.483333333333334,-8.983333333333334,-5.88333333333334,6.2166666666666615

